A Hybrid Dynamic-regenerative Damping Scheme for Energy Regeneration in Variable Impedance Actuators

Increasing research efforts have been made to improve the energy efficiency of variable impedance actuators (VIAs) through reduction of energy consumption. However, the harvesting of dissipated energy in such systems remains underexplored. This study proposes a novel variable damping module design enabling energy regeneration in VIAs by exploiting the regenerative braking effect of DC motors. The proposed damping module uses four switches to combine regenerative and dynamic braking, in a hybrid approach that enables energy regeneration without reduction in the range of damping achievable. Numerical simulations and a physical experiment are presented in which the proposed module shows an optimal trade-off between task performance and energy efficiency.

==> tex/abbreviations.rws.txt <==
personal_ws-1.1 en 73
MACCEPA
VIAs

